On the Explanatory Power of Decision Trees

Decision trees have long been recognized as models of choice in sensitive applications where interpretability is of paramount importance. In this paper, we examine the computational ability of Boolean decision trees in deriving, minimizing, and counting sufficient reasons and contrastive explanations. We prove that the set of all sufficient reasons of minimal size for an instance given a decision tree can be exponentially larger than the size of the input (the instance and the decision tree). Therefore, generating the full set of sufficient reasons can be out of reach. In addition, computing a single sufficient reason does not prove enough in general; indeed, two sufficient reasons for the same instance may differ on many features. To deal with this issue and generate synthetic views of the set of all sufficient reasons, we introduce the notions of relevant features and of necessary features that characterize the (possibly negated) features appearing in at least one or in every sufficient reason, and we show that they can be computed in polynomial time. We also introduce the notion of explanatory importance, that indicates how frequent each (possibly negated) feature is in the set of all sufficient reasons. We show how the explanatory importance of a feature and the number of sufficient reasons can be obtained via a model counting operation, which turns out to be practical in many cases. We also explain how to enumerate sufficient reasons of minimal size. We finally show that, unlike sufficient reasons, the set of all contrastive explanations for an instance given a decision tree can be derived, minimized and counted in polynomial time.

==> images/nb_sufficients.txt <==
Pour le 9 : nb sufficients 21621841920 - Raison 1 24 lits, Reason 2 52 lits

Pour le 4 : nb sufficient : 482185073664 - Raison 1 22 lits, Reason 2 73 lits

Pour le 3 : nb sufficient : 135727104 - Raison 1 23 lits, Reason 2 62 lits
le 3-2 associé à la heatmap et les necessary 86432256 et 19 et 46 lits


Pour le 8 nb sufficients : 29952 Raison 1 29 lits, Raison 2 : 46 lits

